Learning a Latent Simplex in Input-Sparsity Time

We consider the problem of learning a latent $k$-vertex simplex $K\subset\mathbb{R}^d$, given access to $A\in\mathbb{R}^{d\times n}$, which can be viewed as a data matrix with $n$ points that are obtained by randomly perturbing latent points in the simplex $K$ (potentially beyond $K$). A large class of latent variable models, such as adversarial clustering, mixed membership stochastic block models, and topic models can be cast as learning a latent simplex. Bhattacharyya and Kannan (SODA, 2020) give an algorithm for learning such a latent simplex in time roughly $O(k\cdot\textrm{nnz}(A))$, where $\textrm{nnz}(A)$ is the number of non-zeros in $A$. We show that the dependence on $k$ in the running time is unnecessary given a natural assumption about the mass of the top $k$ singular values of $A$, which holds in many of these applications. Further, we show this assumption is necessary, as otherwise an algorithm for learning a latent simplex would imply an algorithmic breakthrough for spectral low rank approximation. At a high level, Bhattacharyya and Kannan provide an adaptive algorithm that makes $k$ matrix-vector product queries to $A$ and each query is a function of all queries preceding it. Since each matrix-vector product requires $\textrm{nnz}(A)$ time, their overall running time appears unavoidable. Instead, we obtain a low-rank approximation to $A$ in input-sparsity time and show that the column space thus obtained has small $\sin\Theta$ (angular) distance to the right top-$k$ singular space of $A$. Our algorithm then selects $k$ points in the low-rank subspace with the largest inner product with $k$ carefully chosen random vectors. By working in the low-rank subspace, we avoid reading the entire matrix in each iteration and thus circumvent the $\Theta(k\cdot\textrm{nnz}(A))$ running time.

==> data-outcomes.txt <==
p=1/500, k=100
42.97189264297485
[48.53920602798462, 42.272961378097534, 41.42622685432434, 41.11505722999573, 41.506011724472046]
0.9301122188568115
[1.330437183380127, 0.8347675800323486, 0.8397550582885742, 0.8397560119628906, 0.8058452606201172]

p=1/2000, k=100
50.14793376922608
[71.77992606163025, 43.05914092063904, 53.420154094696045, 38.31953501701355, 44.16091275215149]
0.8696747303009034
[0.990351676940918, 1.160895586013794, 0.5924174785614014, 1.0412158966064453, 0.563493013381958]

p=1/5000, k=100
49.129033708572386
[39.98208785057068, 45.57193446159363, 44.96719694137573, 56.97132968902588, 58.15261960029602]
0.8103528499603271
[0.5295853614807129, 0.8108944892883301, 0.8287837505340576, 0.8173472881317139, 1.0651533603668213]

p=1/500, k=50
39.23270139694213
[42.549304246902466, 37.396477699279785, 27.481513023376465, 47.366777181625366, 41.36943483352661]
1.0702332496643068
[1.0467791557312012, 1.0655579566955566, 0.8048489093780518, 1.4827349185943604, 0.9512453079223633]

p=1/2000, k=50
35.98890523910522
[32.9486780166626, 39.149747133255005, 36.77282667160034, 37.33920764923096, 33.73406672477722]
1.0282604217529297
[1.0830957889556885, 1.1211175918579102, 1.0092933177947998,1.1020030975341797, 0.8257923126220703]

p=1/5000, k=50
34.06186437606812
[28.966459274291992, 30.71317148208618, 39.08027172088623, 37.99820923805237, 33.551210165023804]
0.93820791244507
[1.171966791152954, 0.8925497531890869, 0.90458083152771, 0.8168160915374756, 0.9051260948181152]

p=1/500, k=20
22.333619880676274
[22.8346426486969, 22.096912622451782, 24.60420870780945, 21.39578652381897, 20.736548900604248]
0.953974723815918
[1.0647799968719482, 1.0791118144989014, 1.017279863357544, 0.9684102535247803, 0.640291690826416]

p=1/2000, k=20
17.092094755172730
[18.359901666641235, 16.218631982803345, 17.414432287216187, 15.625218152999878, 17.842289686203003]
0.5293848037719727
[1.0272533893585205, 0.7779178619384766, 0.927518367767334, 0.7101020812988281, 0.9025859832763672]

p=1/5000, k=20
16.45180778503418
[17.1032657623291, 15.795761585235596, 19.48290252685547, 13.09697937965393, 16.7801296710968]
0.8333713054656982
[0.9783833026885986, 0.8118293285369873, 0.7639570236206055, 0.6831722259521484, 0.9295146465301514]


YouTube k=100
34.36155924797058
[28.872793674468994, 35.285645484924316, 32.5689115524292, 30.772712469100952, 44.30773305892944]
0.9122900009155273
[1.0302462577819824, 0.8377594947814941, 0.7639579772949219, 0.7639565467834473, 1.165529727935791]

YouTube k=50
15.472613668441772
[14.695705652236938, 11.253907442092896, 18.383056640625, 17.2142972946167, 15.816101312637329]
0.8601922512054443
[0.6781866550445557, 0.7619585990905762, 0.9679255485534668, 0.9689288139343262, 0.9239616394042969]

YouTube k=20
5.454525375366211
[5.483025789260864, 5.17551589012146, 5.362840414047241, 6.216721773147583, 5.034523010253906]
0.9118096351623535
[0.8362982273101807, 0.7958171367645264, 0.8417754173278809, 1.2763190269470215, 0.8088383674621582]

Email k=100
0.9225332260131837
[0.9255280494689941, 0.9165499210357666, 0.9444704055786133, 0.9225335121154785, 0.9035842418670654]
0.012965154647827149
[0.01196742057800293, 0.011968374252319336, 0.009972810745239258, 0.014959573745727539, 0.01595759391784668]

Email k=50
0.41588797569274905
[0.3341064453125, 0.3281240463256836, 0.3181486129760742, 0.5545170307159424, 0.5445437431335449]
0.015558242797851562
[0.008975028991699219, 0.011967658996582031, 0.012966156005859375, 0.02892279624938965, 0.014959573745727539]

Email k=20
0.10033183097839354
[0.11170053482055664, 0.09574460983276367, 0.09773921966552734, 0.0967411994934082, 0.09973359107971191]
0.011169862747192382
[0.01296544075012207, 0.009973526000976562, 0.01096963882446289, 0.010970592498779297, 0.010970115661621094]
